Turbulent Gas in Lensed Planck-selected Starbursts at redshifts 1-3.5

Dusty star-forming galaxies at high redshift (1 < z < 3) represent the most intense star-forming regions in the Universe. Key aspects to these processes are the gas heating and cooling mechanisms. Although it is well known that these galaxies are gas-rich, little is known about the gas excitation conditions. Here we examine these processes in a sample of 24 strongly lensed star-forming galaxies identified by the \textit{Planck} satellite (LPs) at z ~ 1.1 - 3.5. We analyze 162 CO rotational transitions (ranging from Jupper = 1 - 12) and 37 atomic carbon fine-structure lines ([CI]) in order to characterize the physical conditions of the gas in sample of LPs. We simultaneously fit the CO and [CI] lines, and the dust continuum emission, using two different non-LTE, radiative transfer models. The first model represents a two component gas density, while the second assumes a turbulence driven log-normal gas density distribution. These LPs are among the most gas-rich, infrared (IR) luminous galaxies ever observed ($\mu_{\rm L}$L$_{\rm IR(8-1000\mu m) } \sim 10^{13-14.6} $\Lsun; $< \mu_{\rm L}$M$_{\rm ISM}> = 2.7 \pm 1.2 \times 10^{12}$ \Msun, with $\mu_{\rm L} \sim 10-30$ the average lens magnification factor). Our results suggest that the turbulent ISM present in the LPs can be well-characterized by a high turbulent velocity dispersion ($<\Delta V_{\rm turb}> \sim 100 $ \kms) and gas kinetic temperature to dust temperature ratios $<T_{\rm kin}$/$T_{\rm d}> \sim 2.5$, sustained on scales larger than a few kpc. We speculate that the average surface density of the molecular gas mass and IR luminosity $\Sigma_{\rm M_{\rm ISM}}$ $\sim 10^{3 - 4}$ \Msun pc$^{-2}$ and $\Sigma_{\rm L_{\rm IR}}$ $\sim 10^{11 - 12}$ \Lsun kpc$^{-2}$, arise from both stellar mechanical feedback and a steady momentum injection from the accretion of intergalactic gas.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
